A phase-aware AI car-following model for electric vehicles with adaptive cruise control: Development and validation using real-world data

Internal combustion engine (ICE) vehicles and electric vehicles (EVs) exhibit distinct vehicle dynamics. EVs provide rapid acceleration, with electric motors producing peak power across a wider speed range, and achieve swift deceleration through regenerative braking. While existing microscopic models effectively capture the driving behavior of ICE vehicles, a modeling framework that accurately describes the unique car-following dynamics of EVs is lacking. Developing such a model is essential given the increasing presence of EVs in traffic, yet creating an easy-to-use and accurate analytical model remains challenging. To address these gaps, this study develops and validates a Phase-Aware AI (PAAI) car-following model specifically for EVs. The proposed model enhances traditional physics-based frameworks with an AI component that recognizes and adapts to different driving phases, such as rapid acceleration and regenerative braking. Using real-world trajectory data from vehicles equipped with adaptive cruise control (ACC), we conduct comprehensive simulations to validate the model's performance. The numerical results demonstrate that the PAAI model significantly improves prediction accuracy over traditional car-following models, providing an effective tool for accurately representing EV behavior in traffic simulations.

==> Data_Sources/Results_EV_ICE_20250604_132331/ICE_EV_ks_test_results.csv <==
Metric,ICE Vehicle,EV Vehicle,KS Statistic,P-value
acceleration,VehA Min,Short 55,0.14591184242287947,2.18366490472298e-104
acceleration,VehA Min,Medium 55,0.15542072154505981,7.178847435732088e-117
acceleration,VehA Min,Long 55,0.1506738762745028,6.355241843213744e-113
acceleration,VehA Min,Xlong 55,0.1614347561952746,7.40878214810697e-125
acceleration,VehA Max,Short 55,0.10249021430198063,1.7724350605272285e-50
acceleration,VehA Max,Medium 55,0.11402264872054724,1.3653359250793623e-61
acceleration,VehA Max,Long 55,0.10586313107190592,1.3839474958558582e-54
acceleration,VehA Max,Xlong 55,0.11334263929349586,2.8682927241575084e-60
acceleration,VehB Min,Short 55,0.10637916447827706,4.725786683413354e-56
acceleration,VehB Min,Medium 55,0.09964579202096094,1.4579779404569593e-48
acceleration,VehB Min,Long 55,0.1061848352623394,1.1827274943935373e-56
acceleration,VehB Min,Xlong 55,0.09186466778937946,6.580695847144821e-41
acceleration,VehB Max,Short 55,0.11530893962442654,1.9934009375784887e-65
acceleration,VehB Max,Medium 55,0.10804252016463442,1.0598983000919374e-56
acceleration,VehB Max,Long 55,0.11556926021065464,1.1546909971470656e-66
acceleration,VehB Max,Xlong 55,0.09979667400197845,6.032932660126638e-48
speed,VehA Min,Short 55,0.276454993661079,0.0
speed,VehA Min,Medium 55,0.2615186968383887,0.0
speed,VehA Min,Long 55,0.27160568127106405,0.0
speed,VehA Min,Xlong 55,0.2605925666199158,0.0
speed,VehA Max,Short 55,0.2817774867692592,0.0
speed,VehA Max,Medium 55,0.27161882766692247,0.0
speed,VehA Max,Long 55,0.27852543778051386,0.0
speed,VehA Max,Xlong 55,0.2725590180195074,0.0
speed,VehB Min,Short 55,0.2624944403365096,0.0
speed,VehB Min,Medium 55,0.2583577003163099,0.0
speed,VehB Min,Long 55,0.273457202803872,0.0
speed,VehB Min,Xlong 55,0.2614919433254619,0.0
speed,VehB Max,Short 55,0.2466045693188433,5.8538138671174465e-301
speed,VehB Max,Medium 55,0.2362421275196617,3.5057165197697305e-272
speed,VehB Max,Long 55,0.24570869242787519,4.6898030755093234e-303
speed,VehB Max,Xlong 55,0.23759427980172962,1.464508799436295e-272
spacing,VehA Min,Short 55,0.9646774193548387,0.0
spacing,VehA Min,Medium 55,0.9169427058257101,0.0
spacing,VehA Min,Long 55,0.8320625902744343,0.0
spacing,VehA Min,Xlong 55,0.5550603085553998,0.0
spacing,VehA Max,Short 55,0.44212132793251047,0.0
spacing,VehA Max,Medium 55,0.4617867481899479,0.0
spacing,VehA Max,Long 55,0.6122421542477725,0.0
spacing,VehA Max,Xlong 55,0.7587577285501736,0.0
spacing,VehB Min,Short 55,0.9993610223642172,0.0
spacing,VehB Min,Medium 55,0.9611821086261981,0.0
spacing,VehB Min,Long 55,0.9202210195031233,0.0
spacing,VehB Min,Xlong 55,0.6768057369079039,0.0
spacing,VehB Max,Short 55,0.292358018215765,0.0
spacing,VehB Max,Medium 55,0.34754885485740616,0.0
spacing,VehB Max,Long 55,0.47775316375191096,0.0
spacing,VehB Max,Xlong 55,0.6462512356942609,0.0
relative_speed,VehA Min,Short 55,0.1318119453444147,3.28742401282666e-85
relative_speed,VehA Min,Medium 55,0.1402988284384529,3.075964317293835e-95
relative_speed,VehA Min,Long 55,0.1512359171882523,8.672192906872943e-114
relative_speed,VehA Min,Xlong 55,0.12959326788218795,1.822323549971218e-80
relative_speed,VehA Max,Short 55,0.07777805274393035,3.1167023215656263e-29
relative_speed,VehA Max,Medium 55,0.08516441104117378,1.6209381392935116e-34
relative_speed,VehA Max,Long 55,0.09135092515600207,9.71132229719538e-41
relative_speed,VehA Max,Xlong 55,0.11678484046949911,5.564044727465961e-64
relative_speed,VehB Min,Short 55,0.21213781268747298,2.5699939803134487e-223
relative_speed,VehB Min,Medium 55,0.22378812010236357,2.0486626559641613e-245
relative_speed,VehB Min,Long 55,0.2295676887129846,1.0442449080146552e-265
relative_speed,VehB Min,Xlong 55,0.20873197666342544,4.602178231115387e-211
relative_speed,VehB Max,Short 55,0.1773207756761748,8.978050900803028e-155
relative_speed,VehB Max,Medium 55,0.18884168640636662,2.8359720146885814e-173
relative_speed,VehB Max,Long 55,0.19304391693246264,3.0504712595213026e-186
relative_speed,VehB Max,Xlong 55,0.17330473583758046,2.391305141371489e-144

